Facilitating SQL Query Composition and Analysis

Formulating efficient SQL queries requires several cycles of tuning and execution, particularly for inexperienced users. We examine methods that can accelerate and improve this interaction by providing insights about SQL queries prior to execution. We achieve this by predicting properties such as the query answer size, its run-time, and error class. Unlike existing approaches, our approach does not rely on any statistics from the database instance or query execution plans. This is particularly important in settings with limited access to the database instance. Our approach is based on using data-driven machine learning techniques that rely on large query workloads to model SQL queries and their properties. We evaluate the utility of neural network models and traditional machine learning models. We use two real-world query workloads: the Sloan Digital Sky Survey (SDSS) and the SQLShare query workload. Empirical results show that the neural network models are more accurate in predicting the query error class, achieving a higher F-measure on classes with fewer samples as well as performing better on other problems such as run-time and answer size prediction. These results are encouraging and confirm that SQL query workloads and data-driven machine learning methods can be leveraged to facilitate query composition and analysis.

==> SQL-Examples/Q10.txt <==
SELECT p.objid, p.run, p.rerun, p.camcol, p.field, p.obj, p.type,
p.ra, p.dec,  p.u,p.g,p.r,p.i,p.z, p.Err_u, p.Err_g, p.Err_r, 
p.Err_i,p.Err_z 
FROM fGetNearbyObjEq(184.086320833,46.4333916667,8.13064219481) n,
PhotoPrimary p 
WHERE n.objID=p.objID


==> SQL-Examples/Q11.txt <==
select O.RUN, O.CAMCOL, O.FIELD, ra, dec, F.pspStatus,
2.35482004503095*sqrt(mRrCc_r/2) PSF_FWHM, psfMag_g, psfMag_r,
psfMag_i, psfMagErr_g, psfMagErr_r, psfMagErr_i, FLAGS,
FLAGS_g, FLAGS_r, FLAGS_i 
from star O join field F on O.fieldId = F.fieldId 
where (O.psfMag_g < 20 or O.psfMag_r < 20 or O.psfMag_i < 20)


==> SQL-Examples/Q12.txt <==
select s2.specObjID, p1.dered_u, p1.dered_g, p1.dered_r, p1.dered_i,
p1.dered_z, p2.dmod, p2.kcorr_u, p2.kcorr_g, p2.kcorr_r, p2.kcorr_i,
p2.kcorr_z, p2.absMag_u, p2.absMag_g, p2.absMag_r, p2.absMag_i,
p2.absMag_z, s2.z as redshift, s2.zErr as redshift_error, s2.ew, s2.ewErr,
 s2.restWave, s2.nSigma, s2.chisq/s2.nu as chisq/nu, s2.lineID, s1.specClass
into mydb.QSO_EW_all_MgII2799_nSigma2_ver3
from photoObj p1, photoz p2, specObj s1, specLine s2
where p1.specObjID = s1.specObjID and s1.specObjID = s2.specObjID
and s2.specObjID = p1.specObjID and p1.ObjID = s1.bestObjID
and p2.ObjID = p1.ObjID and s1.bestObjID = p1.ObjID
and (s1.specClass = 3 or s1.specClass = 4) and s2.lineID = 2799
and s2.nSigma > 2 and s2.chisq/s2.nu < 20 and s1.sciencePrimary = 1 
and s2.ew > 0 and s2.ewErr > 0 and p1.dered_u > -50 and p1.dered_g > -50
and p1.dered_r > -50 and p1.dered_i > -50 and p1.dered_z > -50


==> SQL-Examples/Q13.txt <==
select P.ra,P.dec,N.distance, P.petromag_u,P.petromagerr_u,P.petromag_g,
P.petromagerr_g,P.petromag_r,P.petromagerr_r,P.petromag_i,P.petromagerr_i,
P.petromag_z,P.petromagerr_z, P.dered_u,P.Err_u,P.dered_g,P.Err_g,P.dered_r,
P.Err_r,P.dered_i,P.Err_i,P.dered_z,P.Err_z, P.type, P.extinction_u,
P.extinction_g,P.extinction_r,P.extinction_i,P.extinction_z
into mydb.AWM4_1degfield
from PhotoPrimary as P
join dbo.fGetNearbyObjEq(241.236117,23.932694,60) as N
on P.objID = N.objID where P.petromag_r<22.5 and (P.type=3 or P.type=6)


==> SQL-Examples/Q14.txt <==
SELECT str(s.ra,13,8) as ra,str(s.[dec],13,8) as dec,
s.objType,s.specClass,s.specObjID,s.targetID,s.targetObjID,
s.velDisp,s.velDispErr,s.z,s.zConf,s.zErr,p.g,p.i,p.r,p.u,p.z 
FROM BESTDR5..SpecObj as s, TARGDR5..PhotoObj as p 
WHERE s.z > 0 AND (s.specClass = dbo.fSpecClass('GALAXY') OR
 	s.specClass = dbo.fSpecClass('QSO')
  	OR s.specClass = dbo.fSpecClass('HIZ_QSO')) 
AND s.z < 6 AND ( p.type = 3 OR p.type = 6) AND s.targetObjID = p.objID


==> SQL-Examples/Q15.txt <==
select top 5 s.ra,s.dec,p.psfMa


==> SQL-Examples/Q16.txt <==
SELECT p.objID, p.ra, p.dec, p.dered_u, p.dered_g, p.dered_r,
p.dered_i, p.dered_z, p.Err_u, p.Err_g, p.Err_r, p.Err_i, p.Err_z,
p.extinction_u, p.extinction_g, p.extinction_r, p.extinction_i,
p.extinction_z, p.psfMag_i, p.fiberMag_i, p.deVMag_i, p.expMag_i, p.petroMag_i,
p.petroRad_i, p.petroR50_i, p.petroR90_i, p.deVRad_i, p.deVAB_i, p.expRad_i,
p.expAB_i, p.lnLStar_i, p.lnLExp_i, p.lnLDeV_i, p.modelMag_i
INTO mydb.SDSScluster_test_lrg2
FROM PhotoObjAll p WITH (index=0,nolock)
WHERE mode=1 and p.nchild = 0 
and -- this also implies not BRIGHT p.flags & 0x0000000000040000 = 0
and -- check not SATURATED (in any band) -- colour cuts (p.ra) >= 24.2616372 
and (p.ra) <= 24.4616372 and (p.dec) <= -8.3739589 and (p.dec) >= -8.5739589 
and (p.modelMag_g - p.extinction_g - p.modelMag_r + p.extinction_r) >= 0.5
and (p.modelMag_g - p.extinction_g - p.modelMag_r + p.extinction_r) <= 3.0
and (p.modelMag_r - p.extinction_r - p.modelMag_i + p.extinction_i) <= 2.0 
and (0.7 * (p.modelMag_g - p.extinction_g - p.modelMag_r + p.extinction_r) 
1.2 * (p.modelMag_r - p.extinction_r - p.modelMag_i + p.extinction_i - 0.18)) >= 1.6 
and ((p.modelMag_r - p.extinction_r - p.modelMag_i + p.extinction_i) 
- (p.modelMag_g - p.extinction_g - p.modelMag_r + p.extinction_r)/8.0) >= 0.5 
and -- star/galaxy separation (p.psfMag_i - p.modelMag_i) >= 0.2 
+ 0.2 * (20.0 - p.deVMag_i + p.extinction_i)
and (p.deVRad_i >= 0.2) and -- magnitude limits (p.deVMag_i - p.extinction_i) >= 17.5 
and (p.deVMag_i - p.extinction_i) <= 20.0 
and (p.fiberMag_i - p.extinction_i) <= 21.4 and p.flags_r & 0x0000000000000100 = 0 
and -- not NO_PETRO in r p.flags_i & 0x0000000000000100 = 0 
and -- do. i p.flags_r & 0x0000000070000000 > 0 
and -- detected in r (checks for BINNED1 
OR BINNED2 OR BINNED4) p.flags_i & 0x0000000070000000 > 0 
and -- do. i (p.fiberMag_i - p.deVMag_i) >= 0


==> SQL-Examples/Q17.txt <==
SELECT P.ObjID, N.NeighborObjID into mydb.test_l106 
from Galaxy P, Neighbors N, PhotoPrimary L 
WHERE P.ObjID = N.ObjID and P.g < 23 and L.g < 23 and 
L.ObjID = N.NeighborObjID and P.Objid < N.NeighborObjID and N.neighbortype = 3 
and (P.flags & dbo.fPhotoFlags('saturated')) = 0 
and (L.flags & dbo.fPhotoFlags('saturated')) = 0 
and (P.flags & dbo.fPhotoFlags('maybe_cr')) = 0 
and (L.flags & dbo.fPhotoFlags('maybe_cr')) = 0 
and abs((P.g-P.r)-(L.g-L.r)) BETWEEN 1.0 AND 2.0 
and N.distance < 0.02 and ( (P.r - P.i - (P.g - P.r)/4 - 0.18) < 0.2 ) 
and ( (P.r - P.i - (P.g - P.r)/4 - 0.18) > -0.2 ) 
and ( (P.r - P.i - (P.g - P.r)/4 - 0.18) > (0.45 - 4*(P.g - P.r) ) ) 
and ( (P.g - P.r) > (1.35 + 0.25 *(P.r - P.i) ) ) ORDER by P.ObjID


==> SQL-Examples/Q2-2.txt <==
select top 5000 p.objid,p.ra,p.dec,
dbo.fPhotoTypeN(p.type) as type, u,g,r,i,z,Err_u,Err_g,Err_r,
Err_i,Err_z,psfMag_u,psfMagErr_u,psfMag_g,psfMagErr_g,psfMag_r,
psfMagErr_r,psfMag_i,psfMagErr_i,psfMag_z,psfMagErr_z
 from PhotoPrimary p, dbo.fGetNearbyObjEq(100.52209,-0.17867,0.08333334) n 
 where p.objId=n.objId


==> SQL-Examples/Q2-3.txt <==
select top 0 * from MyTable


==> SQL-Examples/Q2-4.txt <==
select z,zerr,zconf from SpecPhotoAll where objid=587727230522097737



==> SQL-Examples/Q2-5.txt <==
select PhotoObj.ObjID, PhotoObj.type, specObj.specClass, PhotoObj.flags, 
PhotoObj.ra, PhotoObj.dec, specObj.z, specObj.zErr, specObj.zConf, 
PhotoObj.petroMag_g, PhotoObj.petroMag_r, PhotoObj.g, PhotoObj.r,
 PhotoObj.petroRad_r, PhotoObj.extinction_g, PhotoObj.extinction_r, 
 from PhotoObj, specObj 
 where specObj.bestObjid = PhotoObj.ObjID AND specObj.specClass = 2
  AND specobj.z < 0.07 AND PhotoObj.ra > 100.0 AND PhotoObj.ra < 260.0 
  AND PhotoObj.dec > -2.0 AND PhotoObj.dec < 25.0
  /*CASJOBS_INTO_TABLE:[sdsssql001].mydb_1802711478.casuser.MyTable*/


==> SQL-Examples/Q2-6.txt <==
SELECT p.objID, p.ra, p.dec, dbo.fPhotoTypeN(p.type) as type,
dbo.fIAUFromEq(p.ra,p.[dec]) as SDSSname, str(p.ra,11,6) as ra,
str(p.[dec],11,6) as dec, str(p.isoA_r,6,2) as dmaj,
str(p.isoB_r,6,2) as dmin, str(p.isoPhi_r,6,1) as PA, p.type, 
str(p.u,7,3) as mu, str(p.Err_u,6,3) as emu, str(p.g,7,3) as mg,
str(p.Err_g,6,3) as emg, str(p.r,7,3) as mr, str(p.Err_r,6,3) as emr, 
str(p.i,7,3) as mi, str(p.Err_i,6,3) as emi, str(p.z,7,3) as mz,
str(p.Err_z,6,3) as emz, str(p.extinction_u,6,3) as Ag_u, 
str(p.extinction_g,6,3) as Ag_g, str(p.extinction_r,6,3) as Ag_r, 
str(p.extinction_i,6,3) as Ag_i, str(p.extinction_z,6,3) as Ag_z, p.specObjID
FROM #x x, #upload u, BESTDR6..PhotoObj as p 
WHERE u.up_id = x.up_id and x.objID=p.objID ORDER BY x.up_id


==> SQL-Examples/Q2.txt <==
select top 5000 p.objid,p.ra,p.dec, 
dbo.fPhotoTypeN(p.type) as type, u,g,r,i,z,Err_u,Err_g,Err_r,
Err_i,Err_z,psfMag_u,psfMagErr_u,psfMag_g, psfMagErr_g,psfMag_r,
psfMagErr_r,psfMag_i,psfMagErr_i,psfMag_z,psfMagErr_z
 from PhotoPrimary p, dbo.fGetNearbyObjEq(155.66,64.63,0.3) n 
 where p.objId=n.objId


==> SQL-Examples/Q21.txt <==
SELECT slHb_4863.specObjId, slHb_4863.sigma as Hb_sigma, slHb_4863.sigmaErr as Hb_sigmaErr, slHb_4863.height as Hb_height, slHb_4863.heightErr as Hb_heightErr, slOIII_5008.sigma as OIII_sigma , slOIII_5008.sigmaErr as OIII_sigmaErr, slOIII_5008.height as OIII_height, slOIII_5008.heightErr as OIII_heightErr, slHa_6565.sigma as Ha_sigma , slHa_6565.sigmaErr as Ha_sigmaErr, slHa_6565.height as Ha_height, slHa_6565.heightErr as Ha_heightErr, slNII_6585.sigma as NII_sigma , slNII_6585.sigmaErr as NII_sigmaErr, slNII_6585.height as NII_height, slNII_6585.heightErr as NII_heightErr FROM SpecLineAll as slHb_4863 WITH (index=0) left outer join SpecLine as slOIII_5008 on slHb_4863.specObjId = slOIII_5008.specObjId left outer join SpecLine as slHa_6565 on slOIII_5008.specObjId = slHa_6565.specObjId left outer join SpecLine as slNII_6585 on slHa_6565.specObjId = slNII_6585.specObjId WHERE slHb_4863.specObjId IN (276070667445600256,555298291034619904,464944720506781696,551075946954752000,209360371314589696,147153380211425280,217242134825140224,118160835381035008,136175428036460544,172486363373895680,217805112603574272,442425569640972288,212737955326853120,339122085261475840,118160834286321664,175301007264186368,294930788829364224,375714240356417536,259182082218000384,153909558044000256,233285981720018944,171643055709880320,586260072418508800,404144209453383680,86353123894886400,472261805549289472,560646227499155456,341374031565422592,261997722293239808,220338146057912320,124634771941752832,347003651497132032,349819129630294016,382189322746462208,382470628038410240,136456829881286656,549949802444488704,401610920997945344,361640371567984640,146591565526073344,238916993766391808,335462930768199680,171360473646628864,336870559415533568,551357291807375360,447491253592915968,115064361482977280,165167775776505856,412870307779444736,242293189044600832,544038793787736064,294367805359259648,213863937941176320,122664447272550400,379373668016324608,550513111262560256,297182707216023552,501535843362537472,253835046895484928,169671584691257344,337714856662663168,232441437751345152,254960956168208384,544883376713105408,155034399719555072,80443406492368896,525742777871368192,124071834160201728,346159192052072448,476202936603508736,363610691128524800,156723388977512448,132234730459365376,136175426551676928,245107965919494144,384441243880390656,452839989923807232,128856978389729280,104932774258933760,558112912271474688,560927789851607040,356573704836087808,184308602196983808,231034701622542336,383315279851028480,346159192257593344,409211136882245632,222590466229534720,541786906728333312,359389856482197504,108871770135592960,258900599238557696,161228268278644736,355729275657125888,152501125390532608,245107964615065600,216678809217269760,222871915402887168,168264154057015296,358263757496909824,141805248892108800,113375390336024576,327581612021645312,349819129739345920,115064360333737984,392604216549441536,364173771151507456,154753019349565440,462691634304253952,571623979698094080,334337176936382464,258337612400427008,157850598929072128,129982917374902272,168546733360414720,385567261240328192,541786908305391616,265375788407193600,204575144394358784,186278998601367552,203167776322355200,131108816862314496,111405023627313152,411181692695347200,250174575696936960,474514959502409728,601460306702499840,491964741183340544,356010747785904128,564023911608483840,203449234991611904,165167775747145728,219493816334286848,263405205746352128,549949800896790528,84947058892472320,412025796488593408,368397130995335168,166856632951635968,218649292632489984,82412353395621888,555298289159766016,167138112101679104,222590464128188416,271567992456740864,392321519960719360,181775571204702208,230753102586707968,391196957244129280,107745989686722560,151094030040563712,242856165162090496,356573704647344128,376277169602560000,376840143631286272,95642034349539328,182058420214431744,99864589243514880,558675847662272512,104650892321488896,264249907295027200,81569566072766464,466352485468995584,137301407467307008,488868416459898880,101553541105057792,217242135009689600,75094095340503040,364737444928552960,142369564829679616,377684659405848576,86071546564575232,466070967878156288,385848740113547264,558675847284785152,108871770383056896,247641410742779904,562616498506432512,546290733322076160,404707372871712768,487181483102961664,375995971324084224,469729756279996416,150530964328546304,249048824465588224,144338492183281664,126886684938731520,408929782676324352,282827320652201984,335462931363790848,556705704178614272,399359762560450560,259463425795555328,241730226562793472,80443408279142400,241448744321548288,175865343250530304,338840608955170816,158132067593355264,260307974050807808,557549948539764736,559801903144239104,99864587603542016,153064325014093824,327863107877601280,380217934045249536,368397132605947904,390070942463688704,178679179313676288,171080230880935936,183745617510531072,562335061685305344,218086198738944000,357137616958652416,182621525143191552,328144706691137536,113375391300714496,486617372543680512,235256345341722624,128856978683330560,398233832081326080,371773568251330560,233848829802184704,479861760518520832,521240065934884864,85227443480166400,557549947717681152,122664447905890304,255522746006503424,206545387215912960,217242136754520064,487744447191187456,270159608427839488,234693343127273472,587104589556219904,601460306236932096,172204785431216128,564023912057274368,137019793097097216,339685039367258112,260307974541541376,104650890211753984,212456468526399488,546290734722973696,229627050778951680,499001675235721216,115908769031913472,487744444863348736,327863106619310080,472261807126347776,137301409417658368,130264388706762752,551357291538939904,558112910962851840,377403161763119104,373180956334358528,586823031565844480,551357291538939904,558112910962851840,559801901634289664,587667693239271424,93111669852471296,293803737552519168,388100415062802432,442707058945425408,145464501892808704,568527460715462656,118442276115447808,294085226466902016,230753101974339584,337996180262748160,152501125000462336,377121626535231488,265375787404754944,238071331805986816,108308961232420864,280857043357663232,141523592197177344,178960571993948160,329270820603953152,360232995929456640,335462931934216192,202604719535816704,81850830164066304,526587487007539200,363892170714775552,188249320821096448,236663925213495296,174175085895090176,594705078737174528,170517216393953280,212174998587047936,82695482685521920,208235581463855104,129138574112063488,328426387616563200,604556517479284736,218086200936759296,381063635444695040,151375517369499648) AND slHb_4863.category != 1 AND slHb_4863.lineID = '4863' AND slOIII_5008.lineID = '5008' AND slHa_6565.lineID = '6565' AND slNII_6585.lineID = '6585'



==> SQL-Examples/Q21short.txt <==
SELECT slHb_4863.specObjId, slHb_4863.sigma as Hb_sigma,
slHb_4863.sigmaErr as Hb_sigmaErr, slHb_4863.height as Hb_height,
slHb_4863.heightErr as Hb_heightErr, slOIII_5008.sigma as OIII_sigma ,
slOIII_5008.sigmaErr as OIII_sigmaErr, slOIII_5008.height as OIII_height, 
slOIII_5008.heightErr as OIII_heightErr, slHa_6565.sigma as Ha_sigma , 
slHa_6565.sigmaErr as Ha_sigmaErr, slHa_6565.height as Ha_height, 
slHa_6565.heightErr as Ha_heightErr, slNII_6585.sigma as NII_sigma , 
slNII_6585.sigmaErr as NII_sigmaErr, slNII_6585.height as NII_height, 
slNII_6585.heightErr as NII_heightErr 
FROM SpecLineAll as slHb_4863 
WITH (index=0) left outer join SpecLine as slOIII_5008 
on slHb_4863.specObjId = slOIII_5008.specObjId left outer join SpecLine as slHa_6565 
on slOIII_5008.specObjId = slHa_6565.specObjId left outer join SpecLine as slNII_6585
on slHa_6565.specObjId = slNII_6585.specObjId 
WHERE slHb_4863.specObjId IN (300 INTEGERS HERE) 
AND slHb_4863.category != 1 AND slHb_4863.lineID = '4863' AND 
slOIII_5008.lineID = '5008' AND slHa_6565.lineID = '6565' AND slNII_6585.lineID = '6585'


==> SQL-Examples/Q22.txt <==
SELECT TOP 110000 p.psfMag_u,p.psfMag_g,p.psfMag_r,p.psfMag_i,p.psfMag_z 
FROM dbo.fGetObjFromRect(238,243,30,32.337) b, BESTDR3..Star as p 
WHERE p.psfMag_g < 25 AND (p.psfMag_u - p.psfMag_g) > -0.5 
AND (p.psfMag_g - p.psfMag_r) > -0.5 AND (p.psfMag_r - p.psfMag_i) > -0.5 
AND (p.psfMag_i - p.psfMag_z) > -0.5 AND (p.psfMag_u - p.psfMag_g) < 3.0 
AND (p.psfMag_g - p.psfMag_r) < 2 AND (p.psfMag_r - p.psfMag_i) < 2.5 
AND (p.psfMag_i - p.psfMag_z) < 1.5 AND p.objID=b.objID


==> SQL-Examples/Q23.txt <==
select dbo.fsdss(tp.objid) as name, dbo.frerun(tp.objid) as targ_rerun,
 tp.ra, tp.dec, case when tai.primtarget & 1 > 0 then 1 else 0 end as hiz,
  case when tai.primtarget & 6 > 0 then 1 else 0 end as loz, 
  case when tai.primtarget & 24 > 0 then 1 else 0 end as fi, 
  tp.psfmag_i as i_targ, isnull(bp.psfmag_i,0) as i_best 
  from target as ta inner join targetinfo as tai on ta.targetid=tai.targetid 
  inner join targdr3..photoobjall as tp on tp.objid = tai.targetobjid 
  inner join tilinginfo as ti on ti.targetid = ta.targetid 
  left outer join photoobjall as bp on bp.objid = ta.bestobjid 
  where tai.primtarget & 31 > 0 and ti.tilerun > 23


==> SQL-Examples/Q24.txt <==
select run,camcol, field, rowc, colc, fracDev_r, 
(obj.fracDeV_u*obj.deVMag_u + (1 - obj.fracDeV_u)*obj.expMag_u) cmodelMag_u, 
(obj.fracDeV_g*obj.deVMag_g + (1 - obj.fracDeV_g)*obj.expMag_g) cmodelMag_g, 
(obj.fracDeV_r*obj.deVMag_r + (1 - obj.fracDeV_r)*obj.expMag_r) cmodelMag_r,
(obj.fracDeV_i*obj.deVMag_i + (1 - obj.fracDeV_i)*obj.expMag_i) cmodelMag_i,
(obj.fracDeV_z*obj.deVMag_z + (1 - obj.fracDeV_z)*obj.expMag_z) cmodelMag_z, 
dbo.fPhotoTypeN(type) type ,
'http://www.astro.princeton.edu/cgi-bin/getAtlasImage.pl' + '?run='
 + ltrim(str(obj.run)) + '&camCol=' + ltrim(str(obj.camCol)) + '&field=' 
 + ltrim(str(obj.field)) + '&rowc=' + ltrim(str(obj.rowc)) + '&colc=' 
 + ltrim(str(obj.colc)) as AI 
from photoPrimary obj where (obj.flags & 0x80000000000) = 0 and nchild=0 
and (obj.fracDeV_r*obj.deVMag_r + (1 - obj.fracDeV_r)*obj.expMag_r)<18 
and run = 5225 and camCol = 3 and (field between 65 and 175) order by field


==> SQL-Examples/Q3.txt <==
SELECT top 100 run, rerun, field, camcol, sky_r, skypsp FROM field;


==> SQL-Examples/Q4.txt <==
SELECT specObjID, ra, dec, z, zErr,eclass, eCoeff1, eCoeff2,
       SpecClass, objType, zWarning, zStatus, fiberMag_r, plate,
       MJD, fiberID, spRerun 
FROM SpecObj 
WHERE z >= 0.001 and zConf > 0.9


==> SQL-Examples/Q6.txt <==
SELECT objID FROM Galaxy 
WHERE ra between 194.5 and 195.25 and dec between 27.5 and 28.1


==> SQL-Examples/Q7.txt <==
SELECT A.objname, S.z FROM mydb.AO_Sample AS A JOIN SpecPhoto as S
ON S.objid = A.objid  WHERE S.z < 0.118 OR S.z >0.240 ORDER BY S.ra


==> SQL-Examples/Q8.txt <==
select top 1000000 objid,ra,dec,u,g,r,i,z 
from PhotoObj 
where (u-g) between -2 and (0.833 - 0.667*(g-r)) 
and (g-r) between -2 and 0.2 
and u > -9999 and Abs(z) < 0.003 or (g-r) between 0.2 and 1 
and Abs((r-i) - 0.363*(g-r)) > 0.1 and u > -9999 and 
Abs(z) < 0.003 and (u-g) < 0.7 or (u-g) < (2.5*(g-r) -0.5)


==> SQL-Examples/Q9.txt <==
select p.objid, p.ra, p.dec, p.u, p.g, p.r, p.i, p.z
from galaxy p, dbo.fgetNearByObjEq(252.395833333333,64.4838888888889,60) n
where p.objid=n.objid and p.g < 20


==> SQL-Examples/SyntaxExample.txt <==
SELECT DBO.FGETURLEXPID)(OBJID) 
FROM SPECPHOTO
WHERE MODELMAG_U-MODELMAG_G =
    (SELECT min(MODELMAG_U-MODELMAG_G)
     FROM  SPECPHOTO AS S INNER JOIN PHOTOOBJ AS       P ON S.OBJID = P.OBJID
     WHERE (S.FLAGS_G = 0 OR P.PSFMAGERR_G <= 0.2 AND P.PSFMAGERR_U <= 0.2)

==> modified-results/latex-code.txt <==
result.tex

\begin{table}
\centering
\small
\begin{tabular}{lllllll}
%\cmidrule[1pt]{3-6}
\toprule
{\bf Model} & {\bf $40\%$} & {\bf $50\%$} & {\bf $60\%$} & {\bf $70\%$} & {\bf $75\%$} & {\bf $80\%$} \\ \hline
\input{modified-results/qerror-cputime-settingtwo.tex}
\bottomrule
\end{tabular}
\caption{CPU time prediction qerror (SQLShare, \settingTwo).}
\label{tab:qerror}
\end{table}

\begin{table}
\centering
\small
\begin{tabular}{lllllll}
%\cmidrule[1pt]{3-6}
\toprule
{\bf Model} & {\bf $10\%$} & {\bf $20\%$} & {\bf $30\%$} & {\bf $40\%$} & {\bf $50\%$} & {\bf $60\%$} \\ \hline
\input{modified-results/qerror-cputime-settingthree.tex}
\bottomrule
\end{tabular}
\caption{CPU time prediction qerror (SQLShare, \settingThree).}
\label{tab:qerror}
\end{table}


qerror-cputime-settingtwo.tex


\median& 16.875 & 332.06 & - &  - & - & - \\
\ctfidf & 1.69 & 2.35 & 4.29 & 33.93 & - & -\\
\ccnn& \HL{1.49} & \HL{1.94} & \HL{3.03} & \HL{7.43} & \HL{27.08} & -\\
\clstm& 2.66 & 5.07 & 16.61 & - & - & -\\
\wtfidf& 1.53 & 2.10 & 3.33 & 9.42 & 46.61 & - \\
\wcnn& 1.72 & 2.48 & 4.33 & 16.51 & - & -\\
\wlstm& 4.93 & 29.75 & - & - & - & - \\



qerror-cputime-settingthree.tex

\median& 2.06 &	12.06 & 4194.56 & - & - & - \\
\ctfidf & 2.03 & 6.57 & 375.46 & - & - & -\\
\ccnn& \HL{1.32} & \HL{3.85} & \HL{33.21} & - & - & -\\
\clstm& 2.19 & 20.75 &	2984.67 & - & - & -\\
\wtfidf& 2.03 &	8.29 & 441.51 & - & - & - \\
\wcnn& 2.13 & 6.19 & 181.49 & - & - & -\\
\wlstm& 1 & 1 & 1 & 1.09 & 2.73 & 44.35\\
